Miscalibrated AI improves human calibration: An alignment problem for AI-assisted Decision education

Using artificial intelligence (AI) well requires probabilistic thinking, and central to it is calibration: expressing certainty that matches one's actual accuracy. Calibration is a decision skill, but a notoriously difficult one to teach. Because AI systems typically generate a probability alongside every prediction, observing these probabilities may help humans learn to provide better calibrated judgments. This is one form of what we call AI-assisted decision education -- using AI to teach the judgment skills that decision-making requires -- of which learning by observation, as here, is among the simplest forms. In a preregistered experiment, novice participants (N = 300) judged the probability that images of white blood cells were cancerous, before and after exposure to a highly accurate (94%) convolutional neural network. A single model was shown in three ways, holding accuracy fixed while varying the certainty it expressed: its original probabilities, which were conservative and poorly calibrated for the model's accuracy; a recalibrated version, well calibrated for the model and correspondingly certain; or categorical predictions carrying no probability information. When later tested without the AI, only the original, conservative display improved participants' calibration. It did so by reducing over-extremity, without a condition-specific improvement in discrimination. Notably, the display that taught best was the one miscalibrated for the model. AI-assisted decision education therefore faces an alignment problem: the signal that best describes a model, need not be the signal that best supports the learner.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

